Adaptive-Group Process Rewards for GUI Agents

Training graphical user interface (GUI) agents with reinforcement learning suffers from sparse outcome rewards, leading to inefficient learning. Process rewards offer a promising direction for credit assignment to intermediate actions; however, accurately evaluating an action requires identifying evidence across long-horizon GUI trajectories, as its value may depend on information beyond its immediate state and observation. In this paper, we propose an adaptive-group process reward framework that dynamically partitions a GUI trajectory into semantically coherent subgoal groups, enabling process reward estimation at both the action and group levels. At the action level, a critic evaluates each action based on the visual changes and subsequent actions within the group for action correctness and contribution to the subgoal. At the group level, the framework aggregates action-level evaluations to assess subgoal completion and contribution to the overall task, and further refines these assessments by leveraging the context of all groups in the trajectory. The process reward of each action is obtained by combining its action-level evaluation with the refined group-level evaluation. We further augment GRPO's outcome advantage with the proposed process rewards to provide finer-grained guidance for GUI agent training. Experiments on process reward benchmarks and downstream RL training demonstrate the effectiveness of the proposed framework.

==> prompts/act.txt <==
You are an expert Visual Reward Model for GUI Agents.
Score the target steps of the current group.

## Global Task Instruction
{g}

## Task Reference:
{u_k = (u_k^tgt, u_k^cst, u_k^prc)}

## Target Subgoal:
Subgoal: {n_k}
Reasoning: {grouping rationale}

## Audit Instructions
- Purpose: evaluate each target step using two axes: action execution and subgoal contribution.
- Evaluate each target step independently, then use later steps only to judge whether its effect was useful.
- For finished() actions, judge whether stopping/claiming completion was appropriate.

Intent summary:
- The immediate GUI action intended by the agent, inferred from Thought/Agent Response/Action text.
- The agent's stated rule or category is not authoritative; verify it against the task reference.

Expected subgoal effect:
- What this step should accomplish according to the task/subgoal rules, independent of the agent's Thought.
- Derive this from task_reference.rules and visible source data; do not copy the agent's unverified proposed answer.
- For mapping/classification/threshold/formula/text-format tasks, compute the expected value, label, line break, separator, cell/field/range, order, or format from the task reference.

Observed effect:
- The actual UI/state/content change visible in screenshots, or why the evidence is insufficient.

Execution result:
- This is the low-level grounding axis. Compare intent_summary with observed_effect; do not judge whether the semantic purpose was correct here.
- Completed: the intended immediate GUI effect is fully supported by visual/state evidence, regardless of whether that intent was semantically correct or efficient; Thought alone is insufficient.
- Partial: only part of the intended immediate GUI effect is visibly achieved.
- Failed: no change, wrong change, error state, repeated same intent, admitted failure, or premature finished().
- Uncertain: visual/text evidence is insufficient to determine execution; use it only for grounding uncertainty, not uncertainty about semantic contribution.

Subgoal contribution:
- This is the high-level plan/strategy axis. Compare intent_summary with expected_subgoal_effect and task_reference to judge the purpose, method, and efficiency, separately from whether the GUI action executed.
- Milestone: the intended effect is the decisive operation that would complete the current subgoal or produce its required deliverable/end state, including a successful correction that directly establishes that state; preparation and navigation are not milestones.
- UsefulEfficient: the semantic purpose is correct under the task/subgoal constraints, not merely topically related, and usefully advances the subgoal through an appropriate, direct, and scalable method; this includes a necessary on-path transition, correct decision, or successful recovery/error correction.
- UsefulInefficient: the semantic purpose is correct and useful, including a useful transition or recovery, but the method is substantially manual, repetitive, brittle, indirect, or non-scalable; for example, filling cells individually when a reliable batch fill is available.
- Exploratory: the semantic purpose is reasonable information-gathering needed under genuine uncertainty, even when it is not direct task progress.
- Redundant: the semantic purpose is unnecessary, repetitive, meaningless, or off-path and provides neither useful progress nor useful information.
- Harmful: the semantic purpose is an actively wrong or harmful off-path action, false completion claim, ignored needed correction, or otherwise targets a wrong value, label, format, object, route, rule, or state.

Cross-axis rules:
- Judge the two axes independently. A semantically wrong action can be fully executed; use Completed + Harmful in that case.
- Partial means that the step did not fully realize its own immediate intended effect, not that the entire subgoal remains incomplete.

## Current Group Trace:
For each step t in the current group G_k:
- If t is a target step in the current scoring window:
  [Target Step Evidence]:
  <image of o_t>
  Step {t}: {c_t}
  <image of o_{t+1}>  (attached after the last target step in the window)
- If t is outside the current window:
  [Context Text Only]: Step {t}: {c_t}

## Output Format (JSON)
{
  "step_critic": [
    {
      "step_index": <int> (MUST be one of: [{target step indices}]),
      "is_finished_action": <bool>,
      "intent_summary": "<string> Intended action inferred from text/action.",
      "expected_subgoal_effect": "<string> What this step should accomplish according to the task/subgoal rules, independent of the agent's Thought.",
      "observed_effect": "<string> Actual UI/state change observed from screenshots, or why uncertain.",
      "execution_result": "<string> 'Completed', 'Partial', 'Failed', or 'Uncertain'.",
      "subgoal_contribution": "<string> 'Milestone', 'UsefulEfficient', 'UsefulInefficient', 'Exploratory', 'Redundant', or 'Harmful'.",
      "reason": "<string>"
    }
  ]
}


==> prompts/grp.txt <==
You are an expert Visual Reward Model for GUI Agents.
Evaluate one target subgoal group for subgoal completion and contribution to the task.

## Global Task Instruction
{g}

## Task Reference:
{u_k = (u_k^tgt, u_k^cst, u_k^prc)}

## Subgoal Trace (Context):
**1. History Group Records:**
{H_<k} or N/A (No previous scored groups)

**2. Current Group Record:**
{G_k record: n_k, grouping rationale}

**3. Future Group Records:**
{later group names/rationales, or N/A}

## Current Group Step-Level Evidence:
{J_k}

## Audit Instructions
- Purpose: evaluate the current subgoal group using two axes: subgoal status and goal contribution.
- Evaluate the group after reviewing all step-level judgments.

Subgoal intent summary:
- What this group is trying to accomplish, inferred from the subgoal name, reasoning, and actions.
- The subgoal name is not authoritative; summarize the attempted intent without assuming it is correct.

Expected goal effect:
- The effect this group should have on the global task after judging whether the current subgoal route is correct or wrong.
- If the route is correct, state the concrete task-relevant effect it should produce: correct page/menu/tool, correct file/content/value/layout, correct generated output, correct setting, correct selection, or correct progress toward the requested result.
- If the route is wrong, unsupported, unnecessary, or based on a false assumption, state that following this route is not expected to produce useful progress toward the global task.
- Do not convert a wrong route into a useful diagnostic objective unless the user explicitly asked to test or verify that route.

Observed group effect:
- The actual final UI/file/state/content effect of the group, based on the merged step-level judgments and their visual-evidence reasons.

Subgoal status:
- This is the group-level grounding axis. Compare subgoal_intent_summary with observed_group_effect, independently of whether the group intent was semantically correct.
- Completed: the group fully realized its intended group-level effect.
- Partial: the group realized only part of its intended group-level effect.
- Failed: the group did not realize its intended group-level effect.
- Uncertain: the available step/visual evidence is insufficient to determine group-level execution; do not use it for uncertainty about semantic contribution.

Goal contribution:
- This is the global plan/strategy axis. Compare subgoal_intent_summary with expected_goal_effect and task_reference to judge the route, method, and efficiency, separately from whether the group intent was realized.
- Milestone: the intended group effect is decisive for completing an important global-task requirement or producing its required deliverable/end state, including a successful correction that directly establishes that state; preparation and navigation groups are not milestones.
- UsefulEfficient: the group intent is correct under the task constraints, not merely topically related, and advances the global task through an appropriate, direct, and scalable route; this includes a necessary on-path transition, correct decision, or successful recovery/error correction.
- UsefulInefficient: the group intent is correct and useful, including a useful transition or recovery, but its route is substantially manual, repetitive, brittle, indirect, or non-scalable.
- Exploratory: the group reasonably gathers information needed under genuine uncertainty, even when it does not directly advance the task.
- Redundant: the group is unnecessary, repetitive, meaningless, or off-path and provides neither useful progress nor useful information.
- Harmful: the group follows an actively wrong or harmful route, makes a false completion claim, ignores a needed correction, produces wrong content/output, corrupts required state, or otherwise moves away from the global task.

Cross-axis rules:
- Judge the two axes independently. A semantically wrong group can fully realize its intended effect; use Completed + Harmful in that case.
- Partial means that the group only partly realized its own intended group-level effect, not that the entire global task remains incomplete.
- Base observed_group_effect on current step evidence; Previous Group Results are historical context and do not override it.

## Output Format (JSON)
{
  "current_group_conclusion": {
    "subgoal_intent_summary": "<string> What this group is trying to accomplish, without assuming the subgoal is correct.",
    "expected_goal_effect": "<string> What this group should contribute to the global task if it is correct/useful.",
    "observed_group_effect": "<string> Actual final UI/file/state/content effect of the group.",
    "subgoal_status": "<string> 'Completed', 'Partial', 'Failed', or 'Uncertain'.",
    "goal_contribution": "<string> 'Milestone', 'UsefulEfficient', 'UsefulInefficient', 'Exploratory', 'Redundant', or 'Harmful'.",
    "reason": "<string>",
    "history_summary_for_next_group": "<string> One concise sentence stating what was achieved, failed, or learned for later groups."
  }
}


==> prompts/part.txt <==
You are an expert grouping critic for GUI agents.
Partition the GUI trajectory into contiguous subgoal groups based on the User Instruction.

Format:
[
    {
        "subgoal_name": "Summary",
        "start_step": <int>,
        "end_step": <int>,
        "reasoning": "Why these steps are grouped"
    }
]

## User Task Instruction
{g}

## Trajectory Steps
Step 1: {c_1}
...
Step T: {c_T}

Analyze the steps and group them. The groups MUST cover every step from
Step 1 through Step {T} exactly once, in order, with no gaps or
overlaps. Include a final finished/DONE/FAIL step in the last group when
one is present.


==> prompts/ref.txt <==
You are an expert Visual Reward Model for GUI Agents.
Build a rule-consistent task reference for later judgments.

## Global Task Instruction
{g}

## Subgoal Trace (Context):
**1. History Group Records:**
{H_<k} or N/A (No previous scored groups)

**2. Current Group Record:**
{G_k record: n_k, grouping rationale}

**3. Future Group Records:**
{later group names/rationales, or N/A}

## Current Group Step Text (Reference Only)
{c_t for t in I_k}

## Audit Instructions
- Purpose: build the reference used by all later judgments.
- Build a rule-consistent reference before judging steps or groups.
- Step text may reveal candidate objects, values, formulas, routes, or assumptions, but it does not prove correctness or execution.

Target state:
- The correct state required by the global task and the current group if the group is useful.
- Derive only instruction-grounded requirements from the Global Task Instruction and explicit task rules.
- The current subgoal name is a hypothesis from trajectory segmentation, not ground truth.
- Do not assume the current subgoal is a correct route to the global task.
- If the current subgoal follows a route that task rules already identify as wrong or unsupported, target_state must describe the correct-route target state, not "recognize/verify that the wrong route fails".
- Do not copy the agent's proposed answer from Thought/Action unless it is verified by the task rules.
- target_state must not contradict rules. If the agent's intended value conflicts with the rules, target_state must follow the rules.

Rules:
- Exact constraints needed to judge correctness: values, labels, mappings, thresholds, formulas, formatting, line breaks, separators, row/column/cell/field boundaries, ordering, and what must remain unchanged.
- Include task-level rules needed to judge whether the current subgoal is a correct, exploratory, or wrong route.
- For mapping/classification/threshold tasks, explicitly compute or state the rule that determines the expected label/value.

Preferred process:
- The correct or robust task-solving process when a scalable method or known UI/tool route is relevant.
- Do not require exact imitation when another process achieves the same correct target state.
- Do not describe the agent's attempted process as preferred merely because it appears in the trajectory.
- If the current group is a wrong-path or exploratory attempt, describe the correct route or state that the attempt is only diagnostic/exploratory.
- If task rules already identify a route, tool, menu, or operation as wrong or unsupported, preferred_process must start from the correct route instead of including that known-wrong attempt as a required confirmation step, unless the original user task explicitly asks to test that route. The agent's subgoal name, reasoning, or later failure does not count as a user request to test it.
- For spreadsheet/data tasks, prefer formulas, fill-down, range edits, sorting/filtering, and batch operations over repeated cell-by-cell edits.

## Output Format (JSON)
{
  "task_reference": {
    "target_state": "<string> Exact target state required by the task/subgoal.",
    "rules": "<string> Values, mappings, thresholds, formatting, boundaries, ordering, formulas, or constraints that must be checked.",
    "preferred_process": "<string> Expected high-quality/scalable process when relevant."
  }
}


==> prompts/rev.txt <==
You are an expert Visual Reward Model for GUI Agents.
Refine group-level judgments using full trajectory-level group evidence.

## Global Task Instruction
{g}

## Initial Group-Level Evaluations
{G_k, J_k, e_k, p_k for k=1..K}

## Audit Instructions
- Purpose: refine group-level judgments after all groups have initial step-level and group-level judgments.
- Refine only group-level conclusions; do not change step-level execution results.

Cross-group dependency:
- Use earlier group results to judge whether a later group depends on valid or invalid prerequisites.
- Use later group results to judge whether an earlier group was reused, invalidated, repaired, abandoned, or became a dead end.
- Do not punish a correct group only because a later unrelated group failed.

Refined subgoal status:
- Completed: the group result remains visibly/semantically achieved after considering cross-group evidence.
- Partial: the group made meaningful progress but later evidence shows the result was incomplete, weakly used, or only partly valid.
- Failed: the group produced no meaningful valid result, or later evidence shows its result was invalid.
- Uncertain: cross-group evidence is still insufficient to determine whether the intended group effect was realized.

Refined goal contribution:
- Milestone: the group is decisive for a major task requirement or required deliverable/end state.
- UsefulEfficient: the group follows a correct, direct, and scalable route that supports global task progress.
- UsefulInefficient: the group supports global task progress through a correct but substantially inefficient route.
- Exploratory: the group produced concrete diagnostic information that later helped choose a better route.
- Redundant: the group was harmless but not meaningfully used or needed.
- Harmful: the group followed a wrong route, produced wrong content/value/output, corrupted required state, blocked progress, or caused later groups to build on invalid state.

## Output Format (JSON)
{
  "refined_group_conclusions": [
    {
      "group_index": <int> (MUST be one of: [{1,...,K}]),
      "refined_subgoal_status": "<string> 'Completed', 'Partial', 'Failed', or 'Uncertain'.",
      "refined_goal_contribution": "<string> 'Milestone', 'UsefulEfficient', 'UsefulInefficient', 'Exploratory', 'Redundant', or 'Harmful'.",
      "reason": "<string>"
    }
  ]
}

